The Trade-offs with Space Time Cube Representation of Spatiotemporal Patterns

Space time cube representation is an information visualization technique where spatiotemporal data points are mapped into a cube. Fast and correct analysis of such information is important in for instance geospatial and social visualization applications. Information visualization researchers have previously argued that space time cube representation is beneficial in revealing complex spatiotemporal patterns in a dataset to users. The argument is based on the fact that both time and spatial information are displayed simultaneously to users, an effect difficult to achieve in other representations. However, to our knowledge the actual usefulness of space time cube representation in conveying complex spatiotemporal patterns to users has not been empirically validated. To fill this gap we report on a between-subjects experiment comparing novice users error rates and response times when answering a set of questions using either space time cube or a baseline 2D representation. For some simple questions the error rates were lower when using the baseline representation. For complex questions where the participants needed an overall understanding of the spatiotemporal structure of the dataset, the space time cube representation resulted in on average twice as fast response times with no difference in error rates compared to the baseline. These results provide an empirical foundation for the hypothesis that space time cube representation benefits users when analyzing complex spatiotemporal patterns.

==> doc_data.txt <==
InfoKey: Creator
InfoValue: PScript5.dll Version 5.2
InfoKey: Title
InfoValue: Vallakarta_A4_2006-06-20.ai
InfoKey: Producer
InfoValue: Acrobat Distiller 7.0 (Windows)
InfoKey: Author
InfoValue: andwi81
InfoKey: ModDate
InfoValue: D:20060622100129+02'00'
InfoKey: CreationDate
InfoValue: D:20060622100007+02'00'
PdfID0: 3debc66f941f86f08af989e9f2fd361
PdfID1: 2cd45e1d83399446bd9cb6272d8f02a
NumberOfPages: 2
PageLabelNewIndex: 1
PageLabelStart: 1
PageLabelPrefix: Page 
PageLabelNumStyle: DecimalArabicNumerals

